Entry, Exit, and Technological Progress in Markov-Perfect Duopoly

This paper establishes the existence and essential uniqueness of an intuitively refined Markov-perfect equilibrium in a duopoly game with sunk costs, barriers to entry, firm-specific technological progress, and irreversible exit. We develop an algorithm that quickly computes the equilibrium by solving for fixed points of a finite sequence of auxiliary contraction mappings, which we label Fake Backward Induction. We illustrate the game's practical value with a quantitative analysis of competition policy in a stochastically growing market with firms idiosyncratically learning by aging. Computing one equilibrium of this example takes 10.2 seconds on one Apple M5 Pro core.

==> compute/acy1a/accumulatedSurplus.dat <==
% accumulatedSurplus.dat
% Generated by writeTableToDat. Read by pgfplots with \addplot table.
% Do not edit: the next run of whatever wrote it will overwrite this file.
size freeEntry planner marketsBelow
1 0 0 0.027145
1.04 0 0 0.079441
1.0816 0 0 0.129013
1.124864 0 0 0.175774
1.16985856 0 0 0.220267
1.216652902 0 0 0.262543
1.265319018 0 0 0.302509
1.315931779 0 0 0.340444
1.36856905 0 0 0.376212
1.423311812 0 -0.0001120889759 0.409972
1.480244285 0 -0.0005406893262 0.441836
1.539454056 0 -0.001402637667 0.471892
1.601032219 0 -0.002578228221 0.500415
1.665073507 0 -0.003767534874 0.527565
1.731676448 0 -0.004578487668 0.553099
1.800943506 0 -0.004872694416 0.577333
1.872981246 0 -0.004605542084 0.600165
1.947900496 0 -0.003879352897 0.621856
2.025816515 -9.96020381e-05 -0.002680307808 0.642575
2.106849176 -0.0004713602555 -0.001118607132 0.661968
2.191123143 -0.001184178222 0.0007988608415 0.680364
2.278768069 -0.002186702521 0.003006670661 0.69764
2.369918792 -0.003407774336 0.005467234367 0.713811
2.464715543 -0.004784898643 0.008207664096 0.729356
2.563304165 -0.006088984946 0.01111965787 0.743888
2.665836331 -0.006979393345 0.01423946561 0.757731
2.772469785 -0.007107711062 0.01742474547 0.770657
2.883368576 -0.006375926557 0.02071463534 0.782803
2.998703319 -0.005127709735 0.02414711786 0.794449
3.118651452 -0.003629880265 0.02764754816 0.805509
3.24339751 -0.00197636631 0.03120476965 0.816002
3.37313341 -0.000209505622 0.03478384312 0.825902
3.508058747 0.001645356932 0.03835781851 0.835195
3.648381097 0.003610866964 0.04201053934 0.844201
3.794316341 0.005595055352 0.04558188446 0.852554
3.946088994 0.007601976561 0.04910610473 0.860444
4.103932554 0.009650012229 0.05268187152 0.868112
4.268089856 0.01161102087 0.05614542655 0.875254
4.43881345 0.01354050672 0.05958501852 0.882037
4.616365988 0.01541189971 0.0629679313 0.888473
4.801020628 0.01717266503 0.06616816339 0.894382
4.993061453 0.01892855833 0.06937021541 0.900075
5.192783911 0.02061077615 0.07244087737 0.905392
5.400495268 0.0222511919 0.07546034469 0.910493
5.616515078 0.02387963876 0.07846689666 0.915433
5.841175681 0.0254731961 0.08136242186 0.92006
6.074822709 0.02704023739 0.08414901041 0.924421
6.317815617 0.02855718995 0.08673832549 0.928384
6.570528242 0.03018626113 0.08939875128 0.932357
6.833349371 0.03177126372 0.09188666233 0.936043
7.106683346 0.033318325 0.09418589396 0.939413
7.39095068 0.03489604516 0.09643003655 0.942652
7.686588707 0.03645920104 0.09859375776 0.945751
7.994052256 0.03803988333 0.1007205737 0.948725
8.313814346 0.0395772359 0.102750789 0.95149
8.64636692 0.04108083588 0.1047072036 0.954084
8.992221596 0.04256208435 0.1066141815 0.956549
9.35191046 0.04403154899 0.1084783642 0.958899
9.725986879 0.04546481281 0.1102767585 0.961129
10.11502635 0.04687380068 0.1120293057 0.963243
10.51962741 0.04821991119 0.1136945091 0.965205
10.9404125 0.04953883367 0.1153094503 0.967077
11.378029 0.05084463559 0.1168924386 0.96887
11.83315016 0.05209068666 0.1183918829 0.970539
12.30647617 0.05333531204 0.1198797075 0.97217
12.79873522 0.05447565636 0.121240897 0.973631
13.31068463 0.05563609352 0.1226180397 0.975083
13.84311201 0.0567132784 0.1238930536 0.97641
14.39683649 0.05778188443 0.1251522515 0.977702
14.97270995 0.05881970008 0.1263688924 0.978939
15.57161835 0.05980363845 0.1275188051 0.98008
16.19448308 0.06076487947 0.1286377502 0.981187
16.84226241 0.06167516395 0.1296893892 0.982209
17.5159529 0.06254811316 0.1307006152 0.983178
18.21659102 0.06334626453 0.131627813 0.98406
18.94525466 0.06416699485 0.1325708077 0.984947
19.70306485 0.06492175995 0.1334382265 0.985757
20.49118744 0.06565494758 0.1342795222 0.986543
21.31083494 0.06637507331 0.1351008051 0.987293
22.16326834 0.0670659716 0.1358907443 0.988007
23.04979907 0.06774857902 0.1366645882 0.988706
23.97179103 0.06834298044 0.137343266 0.989313
24.93066267 0.06892932976 0.1380159467 0.989912
25.92788918 0.0695012622 0.1386637893 0.990481
26.96500475 0.06998737408 0.1392185096 0.99097
28.04360494 0.07045099512 0.1397434182 0.991425
29.16534914 0.07091676443 0.1402698347 0.99189
30.3319631 0.07135777521 0.1407692049 0.992323
31.54524163 0.07178441736 0.1412489485 0.992736
32.80705129 0.07221646244 0.1417414145 0.993159
34.11933334 0.07260245064 0.1421774908 0.993531
35.48410668 0.07300358821 0.1426289405 0.993914
36.90347094 0.07337838646 0.1430519979 0.994269
38.37960978 0.07371668351 0.1434321945 0.994589
39.91479417 0.07404856943 0.1438057759 0.994899
41.51138594 0.0743511489 0.1441472363 0.995186
43.17184138 0.07461540394 0.1444417777 0.995431
44.89871503 0.0748914199 0.1447534437 0.995689
46.69466363 0.07517463773 0.1450696287 0.995952
48.56245018 0.07543653613 0.145361028 0.996193
50.50494818 0.07566900199 0.1456213415 0.99641
52.52514611 0.07588301813 0.1458608269 0.996605
54.62615196 0.07608673054 0.1460880107 0.996789
56.81119803 0.07626611984 0.1462894075 0.996952
59.08364596 0.07644366077 0.1464883493 0.997114
61.44699179 0.07662367258 0.146691309 0.997279
63.90487147 0.07677144285 0.1468590317 0.997417
66.46106632 0.07693375944 0.147038997 0.997564
69.11950898 0.07709533852 0.1472198938 0.997709
71.88428934 0.07723316709 0.1473735663 0.997832
74.75966091 0.07736320877 0.1475192272 0.997953
77.75004735 0.07747320924 0.147641473 0.998053
80.86004924 0.07759529738 0.1477806 0.998164
84.09445121 0.07772484849 0.1479235923 0.998279
87.45822926 0.07782390082 0.1480349802 0.998368
90.95655843 0.07794043128 0.1481644991 0.998471
94.59482077 0.07802625674 0.148260233 0.998549
98.3786136 0.07812897186 0.14837487 0.998642
102.3137581 0.0782109706 0.1484671181 0.998715
106.4063085 0.07829181435 0.1485575052 0.998788
110.6625608 0.07835773855 0.1486295572 0.998847
115.0890632 0.07841649072 0.1486948508 0.998901
119.6926258 0.07847097005 0.1487550161 0.998948
124.4803308 0.0785213183 0.1488113331 0.998994
129.459544 0.07857997659 0.1488769158 0.999045
134.6379258 0.07862106371 0.1489236458 0.999082
140.0234428 0.07868038972 0.1489903986 0.999135
145.6243805 0.0787362094 0.1490521856 0.999186
151.4493558 0.07879260455 0.1491151713 0.999236
157.50733 0.07883836553 0.1491669935 0.999277
163.8076232 0.07887965857 0.1492133558 0.999313
170.3599281 0.07891636904 0.1492542413 0.999347
177.1743252 0.0789557003 0.1492971246 0.999381
184.2612982 0.07900528671 0.1493526226 0.999425
191.6317502 0.07904503438 0.1493965484 0.999461
199.2970202 0.07908804091 0.1494451671 0.999499
207.268901 0.07911885832 0.1494795384 0.999526
215.559657 0.0791461875 0.1495095958 0.999551
224.1820433 0.0791783188 0.1495458153 0.99958
233.149325 0.07919662719 0.149566107 0.999596
242.475298 0.0792247656 0.1495983564 0.999622
252.17431 0.07924645059 0.1496224957 0.999641
262.2612824 0.07926387699 0.1496417182 0.999656
272.7517337 0.07928170648 0.1496616889 0.999673
283.661803 0.07930023461 0.1496829515 0.99969
295.0082751 0.07931286952 0.1496967706 0.999702
306.8086061 0.07933263554 0.1497182564 0.99972
319.0809504 0.07934848139 0.1497356076 0.999734
331.8441884 0.07936618994 0.1497558315 0.99975
345.1179559 0.07937626279 0.1497674697 0.999759
358.9226742 0.07938526473 0.1497772421 0.999768
373.2795811 0.07940397811 0.1497984404 0.999785
388.2107644 0.07941423404 0.1498096728 0.999794
403.739195 0.07942443327 0.1498212172 0.999803
419.8887628 0.07943513927 0.1498332067 0.999813
436.6843133 0.07944588046 0.1498450396 0.999822
454.1516858 0.07944875919 0.1498485436 0.999825
472.3177532 0.07945669919 0.1498567637 0.999831
491.2104634 0.07947025122 0.1498716369 0.999843
510.8588819 0.07948090392 0.1498835313 0.999853
531.2932372 0.07949075557 0.149894407 0.999862
552.5449666 0.07949539236 0.1498997165 0.999866
574.6467653 0.07949887568 0.1499038452 0.999869
597.6326359 0.07950683489 0.1499132245 0.999876
621.5379414 0.07951892757 0.1499268568 0.999886
646.399459 0.07952412541 0.1499325709 0.99989
672.2554374 0.07952783188 0.1499363265 0.999893
699.1456549 0.0795322255 0.1499411445 0.999897
727.1114811 0.07953838713 0.1499480443 0.999902
756.1959403 0.07954744964 0.1499579636 0.999909
786.4437779 0.07954857107 0.1499590266 0.99991
817.901529 0.07955805628 0.1499698324 0.999918
850.6175902 0.07956147174 0.1499736351 0.999921
884.6422938 0.07956239031 0.1499746823 0.999922
920.0279856 0.07956850404 0.1499817082 0.999927
995.1022692 0.07957249549 0.1499860104 0.999931
1034.90636 0.07957576074 0.1499898527 0.999934
1076.302614 0.07957923935 0.1499937002 0.999937
1119.354719 0.07958449007 0.1499995875 0.999942
1164.128908 0.0795885809 0.150004156 0.999946
1210.694064 0.07958979461 0.1500054981 0.999947
1259.121827 0.07959171238 0.1500074552 0.999949
1309.4867 0.07959654895 0.1500125225 0.999953
1361.866168 0.07960366821 0.1500203024 0.999959
1416.340814 0.07960605025 0.1500229853 0.999961
1472.994447 0.07960935212 0.150026676 0.999964
1531.914225 0.07961261554 0.1500302734 0.999967
1593.190794 0.0796146197 0.1500326968 0.999969
1656.918425 0.07961550983 0.1500337366 0.99997
1723.195163 0.07961662877 0.1500349705 0.999971
1938.360203 0.07961771187 0.150036141 0.999972
2015.894611 0.07961878413 0.1500373788 0.999973
2096.530396 0.07962126059 0.1500400347 0.999975
2180.391612 0.07962258563 0.1500414381 0.999976
2267.607276 0.07962462523 0.150043926 0.999978
2358.311567 0.07962645097 0.1500459486 0.99998
2452.64403 0.07962914904 0.150049115 0.999982
2550.749791 0.07963371624 0.1500542736 0.999986
2652.779783 0.07963642462 0.1500572119 0.999988
2758.890974 0.07963745809 0.1500583579 0.999989
2984.016478 0.07963875097 0.1500596512 0.99999
3103.377137 0.07964011974 0.1500612187 0.999991
3227.512222 0.07964086128 0.15006223 0.999992
3356.612711 0.07964205685 0.1500635795 0.999993
3630.512308 0.07964337868 0.1500650057 0.999994
3926.762113 0.07964432912 0.1500662128 0.999995
4777.506521 0.0796455176 0.150067496 0.999996
5374.045096 0.07964679723 0.1500688627 0.999997
8604.019342 0.07964775161 0.1500698913 0.999998
10065.48568 0.07964872049 0.1500711959 0.999999
11775.19458 0.07964970345 0.1500723147 1


==> compute/acy1a/firmCountsByMatureSize.dat <==
% firmCountsByMatureSize.dat
% Generated by writeTableToDat. Read by pgfplots with \addplot table.
% Do not edit: the next run of whatever wrote it will overwrite this file.
size markets oneFreeEntryAtMaturity oneFreeEntryAfterMaturity onePlannerAtMaturity onePlannerAfterMaturity twoFreeEntryAtMaturity twoFreeEntryAfterMaturity twoPlannerAtMaturity twoPlannerAfterMaturity
1 27145 0 0 0 0 0 0 0 0
1.04 52296 0 0 0 0 0 0 0 0
1.0816 49572 0 0 0 0 0 0 0 0
1.124864 46761 0 0 0 0 0 0 0 0
1.16985856 44493 0 0 0 0 0 0 0 0
1.216652902 42276 0 0 0 0 0 0 0 0
1.265319018 39966 0 0 0 0 0 0 0 0
1.315931779 37935 0 0 0 0 0 0 0 0
1.36856905 35768 0 0 0 0 0 0 0 0
1.423311812 33760 0 0 0.1641587678 0.0001481042654 0 0 0 0
1.480244285 31864 0 0 0.4860971629 0.003295254833 0 0 0 0
1.539454056 30056 0 0 0.730503061 0.03945967527 0 0 0 0
1.601032219 28523 0 0 0.8712968482 0.2045717491 0 0 0 0
1.665073507 27150 0 0 0.9394106814 0.533480663 0 0 0 0
1.731676448 25534 0 0 0.9759927939 0.8323411921 0 0 0 0
1.800943506 24234 0 0 0.9892712718 0.9629446233 0 0 0 0
1.872981246 22832 0 0 0.9951384022 0.9998248073 0 0 0 0
1.947900496 21691 0 0 0.9981098151 1 0 0 0 0
2.025816515 20719 0.296635938 0 0.9990829673 1 0 0 0 0
2.106849176 19393 0.6908162739 0 0.999535915 1 0.07966792141 0 0 0
2.191123143 18396 0.8104479235 0 0.9998369211 1 0.1526418787 0 0 0
2.278768069 17276 0.8892104654 5.788376939e-05 0.9999421162 1 0.1047117388 0 0 0
2.369918792 16171 0.9549193 0.0007420691361 1 1 0.04328736627 0 0 0
2.464715543 15545 0.9823737536 0.01022836925 0.9998070119 1 0.01678996462 0 6.432936636e-05 0
2.563304165 14532 0.9909165979 0.07101568951 0.9999311863 1 0.009014588494 0 0 0
2.665836331 13843 0.9945820993 0.2364371885 1 1 0.005273423391 0 0 0
2.772469785 12926 0.9977564598 0.4989942751 1 1 0.002243540152 0 0 0
2.883368576 12146 0.9985180306 0.7942532521 1 1 0.001481969373 0 0 0
2.998703319 11646 0.9987120041 0.9431564486 1 1 0.001202129487 0 0 0
3.118651452 11060 0.9987341772 0.9895117541 0.9999095841 1 0.001265822785 0 9.04159132e-05 0
3.24339751 10493 0.9987610788 0.9977127609 1 1 0.001238921186 0 0 0
3.37313341 9900 0.9983838384 0.9990909091 1 1 0.001616161616 0.000101010101 0 0
3.508058747 9293 0.9980630582 0.999139137 1 1 0.001936941784 0.0002152157538 0 0
3.648381097 9006 0.9985565179 0.9995558517 0.9998889629 1 0.001332445037 0 0 0
3.794316341 8353 0.9954507363 0.9997605651 1 1 0.004549263738 0.0002394349336 0 0
3.946088994 7890 0.7811153359 0.9998732573 1 1 0.2188846641 0.0001267427123 0 0
4.103932554 7668 0.3041210224 1 1 1 0.6958789776 0 0 0
4.268089856 7142 0.01960235228 0.9995799496 1 1 0.9803976477 0.000420050406 0 0
4.43881345 6783 0.004865103936 0.9994102904 1 1 0.9951348961 0.000589709568 0 0
4.616365988 6436 0.0006215040398 0.999378496 1 1 0.999378496 0.0006215040398 0 0
4.801020628 5909 0 0.9989845998 0.9998307666 1 1 0.001015400237 0.0001692333728 0
4.993061453 5693 0.0001756543123 0.9987704198 1 1 0.9996486914 0.001229580186 0 0
5.192783911 5317 0.0003761519654 0.9937934926 1 1 0.999623848 0.006206507429 0 0
5.400495268 5101 0 0.9588316016 0.99980396 1 1 0.04116839835 0.0001960399922 0
5.616515078 4940 0 0.8516194332 0.9997975709 1 1 0.1483805668 0.0002024291498 0
5.841175681 4627 0 0.6604711476 1 1 1 0.3395288524 0 0
6.074822709 4361 0 0.405640908 1 1 1 0.594359092 0 0
6.317815617 3963 0 0.1907645723 0.974766591 1 1 0.8092354277 0.02523340903 0
6.570528242 3973 0 0.06493833375 0.7460357413 1 1 0.9350616662 0.2539642587 0
6.833349371 3686 0 0.0214324471 0.4210526316 0.9975583288 1 0.9785675529 0.5789473684 0.002441671188
7.106683346 3370 0.000296735905 0.004451038576 0.1964391691 0.9744807122 0.9997032641 0.9955489614 0.8035608309 0.02551928783
7.39095068 3239 0 0.0003087372646 0.07533189256 0.8496449521 1 0.9996912627 0.9246681074 0.1503550479
7.686588707 3099 0 0.000322684737 0.03710874476 0.5375927719 1 0.9996773153 0.9628912552 0.4624072281
7.994052256 2974 0 0.0003362474781 0.0137861466 0.169468729 1 0.9996637525 0.9862138534 0.830531271
8.313814346 2765 0 0.0003616636528 0.005786618445 0.02965641953 1 0.9996383363 0.9942133816 0.9703435805
8.64636692 2594 0 0 0.003084040093 0 1 1 0.9969159599 1
8.992221596 2465 0 0 0.0008113590264 0 1 1 0.999188641 1
9.35191046 2350 0 0 0.0004255319149 0 1 1 0.9995744681 1
9.725986879 2230 0 0 0 0 1 1 1 1
10.11502635 2114 0 0 0 0 1 1 1 1
10.51962741 1962 0 0 0 0 1 1 1 1
10.9404125 1872 0 0 0 0 1 1 1 1
11.378029 1793 0 0 0 0 1 1 1 1
11.83315016 1669 0 0 0 0 1 1 1 1
12.30647617 1631 0 0 0 0 1 1 1 1
12.79873522 54055 0 0 0 0 1 1 1 1
13.31068463 51026 0 0 0 0 1 0.9999804021 1 0.9999804021
13.84311201 48607 0 0 0 0 1 1 1 1
14.39683649 45922 0 0 0 0 1 1 1 1
14.97270995 43364 0 0 0 0 1 1 1 1
15.57161835 41005 0 0 0 0 1 1 1 1
16.19448308 38740 0 0 0 0 1 1 1 1
16.84226241 36802 0 0 0 0 1 1 1 1
17.5159529 34996 0 0 0 0 1 1 1 1
18.21659102 32780 0 0 0 0 1 1 1 1
18.94525466 30841 0 0 0 0 1 1 1 1
19.70306485 29180 0 0 0 0 1 1 1 1
20.49118744 27578 0 0 0 0 1 1 1 1
21.31083494 26258 0 0 0 0 1 1 1 1
22.16326834 24558 0 0 0 0 1 1 1 1
23.04979907 23633 0 0 0 0 1 1 1 1
23.97179103 22099 0 0 0 0 1 1 1 1
24.93066267 21070 0 0 0 0 1 1 1 1
25.92788918 19816 0 0 0 0 1 1 1 1
26.96500475 18794 0 0 0 0 1 1 1 1
28.04360494 17836 0 0 0 0 1 1 1 1
29.16534914 17155 0 0 0 0 1 1 1 1
30.3319631 15724 0 0 0 0 1 1 1 1
31.54524163 15146 0 0 0 0 1 1 1 1
32.80705129 14255 0 0 0 0 1 1 1 1
34.11933334 13482 0 0 0 0 1 1 1 1
35.48410668 12833 0 0 0 0 1 1 1 1
36.90347094 12238 0 0 0 0 1 1 1 1
38.37960978 11307 0 0 0 0 1 1 1 1
39.91479417 10800 0 0 0 0 1 1 1 1
41.51138594 10317 0 0 0 0 1 1 1 1
43.17184138 9699 0 0 0 0 1 1 1 1
44.89871503 9221 0 0 0 0 1 1 1 1
46.69466363 8707 0 0 0 0 1 1 1 1
48.56245018 8173 0 0 0 0 1 1 1 1
50.50494818 7757 0 0 0 0 1 1 1 1
52.52514611 7184 0 0 0 0 1 1 1 1
54.62615196 6920 0 0 0 0 1 1 1 1
56.81119803 6426 0 0 0 0 1 1 1 1
59.08364596 6108 0 0 0 0 1 1 1 1
61.44699179 5904 0 0 0 0 1 1 1 1
63.90487147 5470 0 0 0 0 1 1 1 1
66.46106632 5130 0 0 0 0 1 1 1 1
69.11950898 4997 0 0 0 0 1 1 1 1
71.88428934 4656 0 0 0 0 1 1 1 1
74.75966091 4398 0 0 0 0 1 1 1 1
77.75004735 4000 0 0 0 0 1 1 1 1
80.86004924 3832 0 0 0 0 1 1 1 1
84.09445121 3751 0 0 0 0 1 1 1 1
87.45822926 3548 0 0 0 0 1 1 1 1
90.95655843 3284 0 0 0 0 1 1 1 1
94.59482077 3180 0 0 0 0 1 1 1 1
98.3786136 3037 0 0 0 0 1 1 1 1
102.3137581 2805 0 0 0 0 1 1 1 1
106.4063085 2752 0 0 0 0 1 1 1 1
110.6625608 2588 0 0 0 0 1 1 1 1
115.0890632 2381 0 0 0 0 1 1 1 1
119.6926258 2225 0 0 0 0 1 1 1 1
124.4803308 2042 0 0 0 0 1 1 1 1
129.459544 2015 0 0 0 0 1 1 1 1
134.6379258 1974 0 0 0 0 1 1 1 1
140.0234428 1847 0 0 0 0 1 1 1 1
145.6243805 1763 0 0 0 0 1 1 1 1
151.4493558 1592 0 0 0 0 1 1 1 1
157.50733 1541 0 0 0 0 1 1 1 1
163.8076232 1452 0 0 0 0 1 1 1 1
170.3599281 1470 0 0 0 0 1 1 1 1
177.1743252 1361 0 0 0 0 1 1 1 1
184.2612982 1227 0 0 0 0 1 1 1 1
191.6317502 1181 0 0 0 0 1 1 1 1
199.2970202 1067 0 0 0 0 1 1 1 1
207.268901 1001 0 0 0 0 1 1 1 1
215.559657 1002 0 0 0 0 1 1 1 1
224.1820433 927 0 0 0 0 1 1 1 1
233.149325 866 0 0 0 0 1 1 1 1
242.475298 856 0 0 0 0 1 1 1 1
252.17431 795 0 0 0 0 1 1 1 1
262.2612824 730 0 0 0 0 1 1 1 1
272.7517337 714 0 0 0 0 1 1 1 1
283.661803 683 0 0 0 0 1 1 1 1
295.0082751 628 0 0 0 0 1 1 1 1
306.8086061 602 0 0 0 0 1 1 1 1
319.0809504 582 0 0 0 0 1 1 1 1
331.8441884 503 0 0 0 0 1 1 1 1
345.1179559 522 0 0 0 0 1 1 1 1
358.9226742 493 0 0 0 0 1 1 1 1
373.2795811 458 0 0 0 0 1 1 1 1
388.2107644 394 0 0 0 0 1 1 1 1
403.739195 404 0 0 0 0 1 1 1 1
419.8887628 377 0 0 0 0 1 1 1 1
436.6843133 357 0 0 0 0 1 1 1 1
454.1516858 324 0 0 0 0 1 1 1 1
472.3177532 296 0 0 0 0 1 1 1 1
491.2104634 309 0 0 0 0 1 1 1 1
510.8588819 279 0 0 0 0 1 1 1 1
531.2932372 236 0 0 0 0 1 1 1 1
552.5449666 252 0 0 0 0 1 1 1 1
574.6467653 230 0 0 0 0 1 1 1 1
597.6326359 249 0 0 0 0 1 1 1 1
621.5379414 220 0 0 0 0 1 1 1 1
646.399459 209 0 0 0 0 1 1 1 1
672.2554374 184 0 0 0 0 1 1 1 1


==> compute/acy1a/structureOnArrival.dat <==
% structureOnArrival.dat
% Generated by writeTableToDat. Read by pgfplots with \addplot table.
% Do not edit: the next run of whatever wrote it will overwrite this file.
size markets idleFreeEntryOnArrival idlePlannerOnArrival oneFreeEntryOnArrival onePlannerOnArrival twoFreeEntryOnArrival twoPlannerOnArrival bestMarginalCostFreeEntryOnArrival bestMarginalCostPlannerOnArrival servedFreeEntryOnArrival servedPlannerOnArrival
1 1000000 1 1 0 0 0 0 NaN NaN 0 0
1.04 972855 1 1 0 0 0 0 NaN NaN 0 0
1.0816 920559 1 1 0 0 0 0 NaN NaN 0 0
1.124864 870987 1 1 0 0 0 0 NaN NaN 0 0
1.16985856 824226 1 1 0 0 0 0 NaN NaN 0 0
1.216652902 779733 1 1 0 0 0 0 NaN NaN 0 0
1.265319018 737457 1 1 0 0 0 0 NaN NaN 0 0
1.315931779 697491 1 1 0 0 0 0 NaN NaN 0 0
1.36856905 659556 1 1 0 0 0 0 NaN NaN 0 0
1.423311812 623788 1 1 0 0 0 0 NaN NaN 0 0
1.480244285 590028 1 0.6635990156 0 0.3364009844 0 0 NaN 0.9631496672 0 198486
1.539454056 558164 1 0.3588228549 0 0.6411771451 0 0 NaN 0.9443855933 0 357882
1.601032219 528108 1 0.1758257781 0 0.8241742219 0 0 NaN 0.9213276147 0 435253
1.665073507 499585 1 0.08008847343 0 0.9199115266 0 0 NaN 0.8949270075 0 459574
1.731676448 472435 1 0.03435816567 0 0.9656418343 0 0 NaN 0.8663322906 0 456203
1.800943506 446901 1 0.0145155191 0 0.9854844809 0 0 NaN 0.8365332265 0 440414
1.872981246 422667 1 0.006243685928 0 0.9937563141 0 0 NaN 0.8066666527 0 420028
1.947900496 399835 1 0.002586066753 0 0.9974139332 0 0 NaN 0.7772561233 0 398801
2.025816515 378144 1 0.001208534315 0 0.9987914657 0 0 NaN 0.7484989455 0 377687
2.106849176 357425 0.3879331328 0.0004700286773 0.6120668672 0.9995299713 0 0 0.9630268363 0.7207028218 218768 357257
2.191123143 338032 0.06305616036 0.0002159558858 0.7754591281 0.9997840441 0.1614847115 0 0.9365065635 0.6937639756 316717 337959
2.278768069 319636 0.01054950006 0.0001094995557 0.8446545445 0.9998905004 0.1447959554 0 0.9021950462 0.6677465952 316264 319601
2.369918792 302360 0.002248974732 5.291705252e-05 0.9364499272 0.999937161 0.06130109803 9.921947348e-06 0.8682116148 0.6427032409 301680 302344
2.464715543 286189 0.0006499201577 4.193033275e-05 0.9752925514 0.9999405987 0.02405752842 1.747097198e-05 0.8356023249 0.6186829989 286003 286177
2.563304165 270644 0.0002586423494 1.847445353e-05 0.9889929206 0.9999704409 0.01074843706 1.108467212e-05 0.8042047523 0.5954301668 270574 270639
2.665836331 256112 0.0001054226276 3.904541763e-06 0.9946976323 0.9999921909 0.005196945087 3.904541763e-06 0.7741227919 0.5732106507 256085 256111
2.772469785 242269 4.953171887e-05 4.12764324e-06 0.9972633725 0.9999917447 0.002687095749 4.12764324e-06 0.7452037967 0.5518034362 242257 242268
2.883368576 229343 4.360281325e-05 4.360281325e-06 0.9981730421 0.9999912794 0.001783355062 4.360281325e-06 0.7171770395 0.5310778627 229333 229342
2.998703319 217197 2.762469095e-05 9.208230316e-06 0.998402372 0.9999907918 0.001570003269 0 0.6902953729 0.5112650348 217191 217195
3.118651452 205551 1.945989073e-05 0 0.9984286138 0.999995135 0.001551926286 4.864972683e-06 0.664398768 0.4922306186 205547 205551
3.24339751 194491 0 0 0.998431804 0.9999948584 0.001568195958 5.141626091e-06 0.639552884 0.4740661538 194491 194491
3.37313341 183998 2.173936673e-05 0 0.9983641127 0.9999945652 0.00161414798 5.434841683e-06 0.6156134327 0.4566913652 183994 183998
3.508058747 174098 5.743891372e-06 0 0.9983515032 1 0.001642752932 0 0.5926537832 0.4402510299 174097 174098
3.648381097 164805 1.213555414e-05 6.06777707e-06 0.9983374291 0.9999939322 0.001650435363 0 0.5705911994 0.4247898866 164803 164804
3.794316341 155799 0 0 0.9980359309 1 0.001964069089 0 0.5491586312 0.410157461 155799 155799
3.946088994 147446 1.356428794e-05 6.782143971e-06 0.9930957774 0.9999932179 0.006890658275 0 0.5286195504 0.3966429132 147444 147445
4.103932554 139556 0 0 0.5586574565 0.9999928344 0.4413425435 7.165582275e-06 0.5088225524 0.3841802821 139556 139556
4.268089856 131888 0 0 0.03653857819 0.9999924178 0.9634614218 7.58219095e-06 0.4898392727 0.3728795214 131888 131888
4.43881345 124746 8.016289099e-06 8.016289099e-06 0.005306783384 0.9999839674 0.9946852003 8.016289099e-06 0.4716680004 0.3627442384 124745 124745
4.616365988 117963 0 0 0.001254630689 0.9999830455 0.9987453693 1.695446877e-05 0.4543323815 0.3538176428 117963 117963
4.801020628 111527 0 0 0.0004662548083 0.9999820671 0.9995337452 1.793287724e-05 0.437820172 0.3461049156 111527 111527
4.993061453 105618 9.468083092e-06 0 0.0002367020773 0.9999905319 0.9997538298 9.468083092e-06 0.4223774864 0.3395520881 105617 105618
5.192783911 99925 0 0 0.0001300975732 0.9999899925 0.9998699024 1.000750563e-05 0.4078922894 0.3340280217 99925 99925
5.400495268 94608 0 0 7.398951463e-05 0.9999788601 0.9999260105 2.113986132e-05 0.3943994424 0.3294149176 94608 94608
5.616515078 89507 0 0 1.117231055e-05 0.9999776554 0.9999888277 2.234462109e-05 0.381966081 0.3256284917 89507 89507
5.841175681 84567 0 0 2.364988707e-05 0.9999881751 0.9999763501 1.182494354e-05 0.3706951316 0.3226476267 84567 84567
6.074822709 79940 0 0 1.250938204e-05 0.9999874906 0.9999874906 1.250938204e-05 0.3606633621 0.3203032711 79940 79940
6.317815617 75579 0 0 0 0.9999603064 1 3.969356567e-05 0.3518122205 0.3184742782 75579 75579
6.570528242 71616 0 0 0 0.9429876005 1 0.05701239946 0.344104059 0.317117611 71616 71616
6.833349371 67643 0 0 0 0.5376018213 1 0.4623981787 0.3376616797 0.3160801075 67643 67643
7.106683346 63957 0 0 1.56355051e-05 0.2656785027 0.9999843645 0.7343214973 0.3322771163 0.3153058437 63957 63957
7.39095068 60587 0 0 1.650519088e-05 0.1219403502 0.9999834948 0.8780596498 0.3278357706 0.3147622826 60587 60587
7.686588707 57348 0 0 0 0.0527132594 1 0.9472867406 0.3243996892 0.3143774486 57348 57348
7.994052256 54249 0 0 0 0.02202805582 1 0.9779719442 0.3215798267 0.3140944307 54249 54249
8.313814346 51275 0 0 0 0.008386153096 1 0.9916138469 0.3193718668 0.3138944208 51275 51275
8.64636692 48510 0 0 0 0.003751803752 1 0.9962481962 0.3177548169 0.3137698732 48510 48510
8.992221596 45916 0 0 0 0.001219618434 1 0.9987803816 0.3164809035 0.313666133 45916 45916
9.35191046 43451 0 0 0 0.0006674184714 1 0.9993325815 0.3155565899 0.3136004169 43451 43451
9.725986879 41101 0 0 0 0.0004136152405 1 0.9995863848 0.3148999305 0.3135563326 41101 41101
10.11502635 38871 0 0 0 5.145223946e-05 1 0.9999485478 0.3144387009 0.3135316914 38871 38871
10.51962741 36757 0 0 0 8.161710695e-05 1 0.9999183829 0.3141173622 0.313513639 36757 36757
10.9404125 34795 0 0 0 2.873976146e-05 1 0.9999712602 0.3138861462 0.3135045693 34795 34795
11.378029 32923 0 0 0 3.037390274e-05 1 0.9999696261 0.3137379105 0.3135002844 32923 32923
11.83315016 31130 0 0 0 0 1 1 0.313636508 0.3134942451 31130 31130
12.30647617 29461 0 0 0 0 1 1 0.3135774844 0.3134915728 29461 29461
12.79873522 27830 0 0 0 0 1 1 0.3135371878 0.3134900312 27830 27830
13.31068463 26369 0 0 0 0 1 1 0.3135202529 0.3134881612 26369 26369
13.84311201 24917 0 0 0 0 1 1 0.3135042049 0.3134866943 24917 24917
14.39683649 23590 0 0 0 0 1 1 0.3134940686 0.3134867232 23590 23590
14.97270995 22298 0 0 0 0 1 1 0.3134903396 0.3134867546 22298 22298
15.57161835 21061 0 0 0 4.748112625e-05 1 0.9999525189 0.3134874206 0.3134867883 21061 21061
16.19448308 19920 0 0 0 0 1 1 0.3134874916 0.3134861809 19920 19920
16.84226241 18813 0 0 0 0 1 1 0.3134868609 0.3134861809 18813 18813
17.5159529 17791 0 0 0 0 1 1 0.3134861809 0.3134861809 17791 17791
18.21659102 16822 0 0 0 0 1 1 0.3134861809 0.3134861809 16822 16822
18.94525466 15940 0 0 0 0 1 1 0.3134861809 0.3134861809 15940 15940
19.70306485 15053 0 0 0 0 1 1 0.3134861809 0.3134861809 15053 15053
20.49118744 14243 0 0 0 0 1 1 0.3134861809 0.3134861809 14243 14243
21.31083494 13457 0 0 0 0 1 1 0.3134861809 0.3134861809 13457 13457
22.16326834 12707 0 0 0 0 1 1 0.3134861809 0.3134861809 12707 12707
23.04979907 11993 0 0 0 0 1 1 0.3134861809 0.3134861809 11993 11993
23.97179103 11294 0 0 0 0 1 1 0.3134861809 0.3134861809 11294 11294
24.93066267 10687 0 0 0 0 1 1 0.3134861809 0.3134861809 10687 10687
25.92788918 10088 0 0 0 0 1 1 0.3134861809 0.3134861809 10088 10088
26.96500475 9519 0 0 0 0 1 1 0.3134861809 0.3134861809 9519 9519
28.04360494 9030 0 0 0 0 1 1 0.3134861809 0.3134861809 9030 9030
29.16534914 8575 0 0 0 0 1 1 0.3134861809 0.3134861809 8575 8575
30.3319631 8110 0 0 0 0 1 1 0.3134861809 0.3134861809 8110 8110
31.54524163 7677 0 0 0 0 1 1 0.3134861809 0.3134861809 7677 7677
32.80705129 7264 0 0 0 0 1 1 0.3134861809 0.3134861809 7264 7264
34.11933334 6841 0 0 0 0 1 1 0.3134861809 0.3134861809 6841 6841
35.48410668 6469 0 0 0 0 1 1 0.3134861809 0.3134861809 6469 6469
36.90347094 6086 0 0 0 0 1 1 0.3134861809 0.3134861809 6086 6086
38.37960978 5731 0 0 0 0 1 1 0.3134861809 0.3134861809 5731 5731
39.91479417 5411 0 0 0 0 1 1 0.3134861809 0.3134861809 5411 5411
41.51138594 5101 0 0 0 0 1 1 0.3134861809 0.3134861809 5101 5101
43.17184138 4814 0 0 0 0 1 1 0.3134861809 0.3134861809 4814 4814
44.89871503 4569 0 0 0 0 1 1 0.3134861809 0.3134861809 4569 4569
46.69466363 4311 0 0 0 0 1 1 0.3134861809 0.3134861809 4311 4311
48.56245018 4048 0 0 0 0 1 1 0.3134861809 0.3134861809 4048 4048
50.50494818 3807 0 0 0 0 1 1 0.3134861809 0.3134861809 3807 3807
52.52514611 3590 0 0 0 0 1 1 0.3134861809 0.3134861809 3590 3590
54.62615196 3395 0 0 0 0 1 1 0.3134861809 0.3134861809 3395 3395
56.81119803 3211 0 0 0 0 1 1 0.3134861809 0.3134861809 3211 3211
59.08364596 3048 0 0 0 0 1 1 0.3134861809 0.3134861809 3048 3048
61.44699179 2886 0 0 0 0 1 1 0.3134861809 0.3134861809 2886 2886
63.90487147 2721 0 0 0 0 1 1 0.3134861809 0.3134861809 2721 2721
66.46106632 2583 0 0 0 0 1 1 0.3134861809 0.3134861809 2583 2583
69.11950898 2436 0 0 0 0 1 1 0.3134861809 0.3134861809 2436 2436
71.88428934 2291 0 0 0 0 1 1 0.3134861809 0.3134861809 2291 2291
74.75966091 2168 0 0 0 0 1 1 0.3134861809 0.3134861809 2168 2168
77.75004735 2047 0 0 0 0 1 1 0.3134861809 0.3134861809 2047 2047
80.86004924 1947 0 0 0 0 1 1 0.3134861809 0.3134861809 1947 1947
84.09445121 1836 0 0 0 0 1 1 0.3134861809 0.3134861809 1836 1836
87.45822926 1721 0 0 0 0 1 1 0.3134861809 0.3134861809 1721 1721
90.95655843 1632 0 0 0 0 1 1 0.3134861809 0.3134861809 1632 1632
94.59482077 1529 0 0 0 0 1 1 0.3134861809 0.3134861809 1529 1529
98.3786136 1451 0 0 0 0 1 1 0.3134861809 0.3134861809 1451 1451
102.3137581 1358 0 0 0 0 1 1 0.3134861809 0.3134861809 1358 1358
106.4063085 1285 0 0 0 0 1 1 0.3134861809 0.3134861809 1285 1285
110.6625608 1212 0 0 0 0 1 1 0.3134861809 0.3134861809 1212 1212
115.0890632 1153 0 0 0 0 1 1 0.3134861809 0.3134861809 1153 1153
119.6926258 1099 0 0 0 0 1 1 0.3134861809 0.3134861809 1099 1099
124.4803308 1052 0 0 0 0 1 1 0.3134861809 0.3134861809 1052 1052
129.459544 1006 0 0 0 0 1 1 0.3134861809 0.3134861809 1006 1006
134.6379258 955 0 0 0 0 1 1 0.3134861809 0.3134861809 955 955
140.0234428 918 0 0 0 0 1 1 0.3134861809 0.3134861809 918 918
145.6243805 865 0 0 0 0 1 1 0.3134861809 0.3134861809 865 865
151.4493558 814 0 0 0 0 1 1 0.3134861809 0.3134861809 814 814
157.50733 764 0 0 0 0 1 1 0.3134861809 0.3134861809 764 764
163.8076232 723 0 0 0 0 1 1 0.3134861809 0.3134861809 723 723
170.3599281 687 0 0 0 0 1 1 0.3134861809 0.3134861809 687 687
177.1743252 653 0 0 0 0 1 1 0.3134861809 0.3134861809 653 653
184.2612982 619 0 0 0 0 1 1 0.3134861809 0.3134861809 619 619
191.6317502 575 0 0 0 0 1 1 0.3134861809 0.3134861809 575 575
199.2970202 539 0 0 0 0 1 1 0.3134861809 0.3134861809 539 539
207.268901 501 0 0 0 0 1 1 0.3134861809 0.3134861809 501 501
215.559657 474 0 0 0 0 1 1 0.3134861809 0.3134861809 474 474
224.1820433 449 0 0 0 0 1 1 0.3134861809 0.3134861809 449 449
233.149325 420 0 0 0 0 1 1 0.3134861809 0.3134861809 420 420
242.475298 404 0 0 0 0 1 1 0.3134861809 0.3134861809 404 404
252.17431 378 0 0 0 0 1 1 0.3134861809 0.3134861809 378 378
262.2612824 359 0 0 0 0 1 1 0.3134861809 0.3134861809 359 359
272.7517337 344 0 0 0 0 1 1 0.3134861809 0.3134861809 344 344
283.661803 327 0 0 0 0 1 1 0.3134861809 0.3134861809 327 327
295.0082751 310 0 0 0 0 1 1 0.3134861809 0.3134861809 310 310
306.8086061 298 0 0 0 0 1 1 0.3134861809 0.3134861809 298 298
319.0809504 280 0 0 0 0 1 1 0.3134861809 0.3134861809 280 280
331.8441884 266 0 0 0 0 1 1 0.3134861809 0.3134861809 266 266
345.1179559 250 0 0 0 0 1 1 0.3134861809 0.3134861809 250 250
358.9226742 241 0 0 0 0 1 1 0.3134861809 0.3134861809 241 241
373.2795811 232 0 0 0 0 1 1 0.3134861809 0.3134861809 232 232
388.2107644 215 0 0 0 0 1 1 0.3134861809 0.3134861809 215 215
403.739195 206 0 0 0 0 1 1 0.3134861809 0.3134861809 206 206
419.8887628 197 0 0 0 0 1 1 0.3134861809 0.3134861809 197 197
436.6843133 187 0 0 0 0 1 1 0.3134861809 0.3134861809 187 187
454.1516858 178 0 0 0 0 1 1 0.3134861809 0.3134861809 178 178
472.3177532 175 0 0 0 0 1 1 0.3134861809 0.3134861809 175 175
491.2104634 169 0 0 0 0 1 1 0.3134861809 0.3134861809 169 169
510.8588819 157 0 0 0 0 1 1 0.3134861809 0.3134861809 157 157
531.2932372 147 0 0 0 0 1 1 0.3134861809 0.3134861809 147 147
552.5449666 138 0 0 0 0 1 1 0.3134861809 0.3134861809 138 138
574.6467653 134 0 0 0 0 1 1 0.3134861809 0.3134861809 134 134
597.6326359 131 0 0 0 0 1 1 0.3134861809 0.3134861809 131 131
621.5379414 124 0 0 0 0 1 1 0.3134861809 0.3134861809 124 124
646.399459 114 0 0 0 0 1 1 0.3134861809 0.3134861809 114 114
672.2554374 110 0 0 0 0 1 1 0.3134861809 0.3134861809 110 110


==> compute/acy1a/surplusByEntryFee.dat <==
% surplusByEntryFee.dat
% Generated by writeTableToDat. Read by pgfplots with \addplot table.
% Do not edit: the next run of whatever wrote it will overwrite this file.
entryFee surplus flow
0 4.035810865 0.06085447755
1 4.913742998 0.07409248673
2 5.484526154 0.08269911174
3 5.780509166 0.08716212851
4 6.549566926 0.09875846188
5 7.230452742 0.1090252836
6 7.480747858 0.1127993897
7 7.947861257 0.1198428174
8 8.388493642 0.1264869478
9 8.587787849 0.1294920303
10 8.862687557 0.1336371398
11 9.131801186 0.1376950033
12 9.260126099 0.1396299665
13 9.408111349 0.1418613805
14 9.550302325 0.1440054249
15 9.610619354 0.1449149227
16 9.680450665 0.1459678829
17 9.741937067 0.1468950133
18 9.749153934 0.1470038337
19 9.801030775 0.1477860651
20 9.765456637 0.147249656
21 9.787953056 0.1475888711
22 9.736607099 0.1468146447
23 9.71829857 0.1465385772
24 9.666990021 0.1457649149
25 9.627903234 0.1451755399
26 9.56218919 0.1441846625
27 9.532880584 0.143742729
28 9.427468827 0.1421532647
29 9.414892948 0.1419636377
30 9.264481804 0.1396956445
31 9.255504551 0.1395602799
32 9.072507342 0.1368009336
33 9.07016576 0.1367656258
34 8.853671685 0.1335011929
35 8.855724969 0.1335321536
36 8.616983596 0.129932262
37 8.616134202 0.1299194543
38 8.362545601 0.126095687
39 8.357200055 0.1260150835
40 8.251200535 0.1244167565
41 8.091788762 0.1220130462
42 8.06648427 0.1216314893
43 7.809560045 0.1177574253
44 7.796534257 0.1175610143
45 7.518564421 0.1133696115
46 7.514943378 0.1133150111
47 7.411167505 0.1117502137
48 7.223021165 0.1089132256
49 7.155259216 0.1078914686
50 6.926185324 0.1044373494
51 6.90593109 0.1041319434
52 6.628655741 0.09995101244
53 6.623198569 0.0998687258
54 6.344610568 0.09566800186
55 6.331421059 0.09546912222
56 6.242304569 0.0941253681
57 6.046498978 0.09117288907
58 6.018845455 0.09075591198
59 5.764727491 0.08692416257
60 5.745983453 0.08664152825

